LEAST: "Local" text-conditioned image style transfer

Text-conditioned style transfer enables users to communicate their desired artistic styles through text descriptions, offering a new and expressive means of achieving stylization. In this work, we evaluate the text-conditioned image editing and style transfer techniques on their fine-grained understanding of user prompts for precise "local" style transfer. We find that current methods fail to accomplish localized style transfers effectively, either failing to localize style transfer to certain regions in the image, or distorting the content and structure of the input image. To this end, we develop an end-to-end pipeline for "local" style transfer tailored to align with users' intent. Further, we substantiate the effectiveness of our approach through quantitative and qualitative analysis. The project code is available at: https://github.com/silky1708/local-style-transfer.

==> cvpr2023-author_kit-v1_1-1/latex/method.txt <==
How are styles related to one another? Cross-domain transfer using similarity between styles --> 

1. Get VGG features of input image normalized
2. Text: source, prompt
3. composed-text = Imagenet template + prompt
4. CLIP text features of composed text -> mean, norm
5. Source img features using CLIP
6. StyleNet
7. Content Loss = L1 of VGG features of Stylenet(img), Original Image
8. Cropped image --> Augment --> Clip Features
9. Difference between original and augmented image features
10. Difference between prompt (imagenet template) and source features
11. Cosine similarity between 9, 10
12. Output image (stylenet) is encoded with clip and global cos is taken
13. Target styles --> clip text-encode of questions
14. text features * style tensor. The prompt is projected to target styles [visualize]
15. image features * style tensor. The prompt is projected to target styles [visualize]
16. mse between 14, 15


Hyperparams:
1. Adam
2. StepLR 100 step size gamma 0.5
3. LR=5e-4


Candidate ImageNet Templates

'a bad photo of a {}.',
'a sculpture of a {}.',
'a photo of the hard to see {}.',
'a low resolution photo of the {}.',
'a rendering of a {}.',
'graffiti of a {}.',
